ATLAS: Multi-View Code Representation Tool for C and C++ Source Programs

Multi-view code graphs that align abstract syntax trees, control flow graphs, and data flow graphs are now central to machine-learning models for software engineering. For C and C++, no single tool produces these aligned views without a complete build. We present ATLAS, a command-line tool that takes one or more C or C++ source files and emits an AST, a source-level inter-procedural CFG, a reaching-definition DFG, or any combination. The output is available as JSON, DOT, or PNG. ATLAS runs directly on source code and accepts partial input such as a project with missing headers, so it needs no compilation or build database. All views share one node namespace, so a downstream consumer can recover any single view by filtering edges. Command-line flags select views, collapse variables, and blacklist node categories to resize the emitted graph. On the TheAlgorithms corpora, ATLAS produces a correct CFG for 96.80% of C files and 91.67% of C++ files, including files that do not compile. It already serves as the CFG front-end of an LLM-based unit-test generation framework for C. ATLAS is open source and ships as a Docker image with a screencast walkthrough. Demo link: https://youtu.be/50DvEbenp14.

==> assets/clang_error.txt <==
math_utils.c:1:10: fatal error: 'math_utils.h' file not found
    1 | #include "math_utils.h"
      |          ^~~~~~~~~~~~~~
1 error generated.


==> assets/images/math_analysis.json <==
{"directed": true, "multigraph": true, "graph": {}, "nodes": [{"label": "8_ static struct MathContext ctx = { 0 };", "type_label": "declaration", "id": 8}, {"label": "12_  int main(void)", "type_label": "function_definition", "id": 16}, {"label": "13_ int f = factorial(5);", "type_label": "declaration", "id": 24}, {"label": "14_ int last = get_last_result();", "type_label": "declaration", "id": 32}, {"label": "15_ printf(\"fact=%d last=%d\\n\", f, last);", "type_label": "expression_statement", "id": 39}, {"label": "16_ return 0;", "type_label": "return", "id": 48}, {"label": "20_  int add(int x, int y)", "type_label": "function_definition", "id": 50}, {"label": "21_ int r = x + y;", "type_label": "declaration", "id": 62}, {"label": "22_ ctx.last_result = r;", "type_label": "expression_statement", "id": 69}, {"label": "23_ return r;", "type_label": "return", "id": 75}, {"label": "27_  int multiply(int x, int y)", "type_label": "function_definition", "id": 77}, {"label": "28_ int r = 0;", "type_label": "declaration", "id": 89}, {"label": "29_ int i = 0;", "type_label": "declaration", "id": 94}, {"label": "30_ while(i < y)", "type_label": "while", "id": 99}, {"label": "31_ r = add(r, x);", "type_label": "expression_statement", "id": 105}, {"label": "32_ i = i + 1;", "type_label": "expression_statement", "id": 113}, {"label": "34_ ctx.last_result = r;", "type_label": "expression_statement", "id": 119}, {"label": "35_ return r;", "type_label": "return", "id": 125}, {"label": "39_  int factorial(int n)", "type_label": "function_definition", "id": 127}, {"label": "40_ int r = 1;", "type_label": "declaration", "id": 136}, {"label": "41_ int i = 1;", "type_label": "declaration", "id": 141}, {"label": "42_ while(i <= n)", "type_label": "while", "id": 146}, {"label": "43_ r = multiply(r, i);", "type_label": "expression_statement", "id": 152}, {"label": "44_ i = i + 1;", "type_label": "expression_statement", "id": 160}, {"label": "46_ ctx.last_result = r;", "type_label": "expression_statement", "id": 166}, {"label": "47_ return r;", "type_label": "return", "id": 172}, {"label": "51_  int get_last_result(void)", "type_label": "function_definition", "id": 174}, {"label": "52_ return ctx.last_result;", "type_label": "return", "id": 182}, {"label": "1_ start_node", "type_label": "start", "id": 1}], "links": [{"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 8, "target": 16, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "ctx", "source": 8, "target": 69, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "ctx", "source": 8, "target": 119, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "ctx", "source": 8, "target": 166, "key": 0}, {"controlflow_type": "first_next_line", "edge_type": "CFG_edge", "label": "first_next_line", "color": "red", "source": 16, "target": 24, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 24, "target": 32, "key": 0}, {"controlflow_type": "function_call|29", "edge_type": "CFG_edge", "label": "function_call|29", "color": "red", "source": 24, "target": 127, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "f", "source": 24, "target": 39, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 32, "target": 39, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "last", "source": 32, "target": 39, "key": 1}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 39, "target": 48, "key": 0}, {"controlflow_type": "first_next_line", "edge_type": "CFG_edge", "label": "first_next_line", "color": "red", "source": 50, "target": 62, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "x", "source": 50, "target": 62, "key": 1}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "y", "source": 50, "target": 62, "key": 2}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "add", "source": 50, "target": 105, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 62, "target": 69, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 62, "target": 69, "key": 1}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 62, "target": 75, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 69, "target": 75, "key": 0}, {"controlflow_type": "function_return", "edge_type": "CFG_edge", "label": "function_return", "color": "red", "source": 75, "target": 105, "key": 0}, {"dataflow_type": "parameter", "edge_type": "DFG_edge", "source": 75, "target": 105, "key": 1}, {"controlflow_type": "first_next_line", "edge_type": "CFG_edge", "label": "first_next_line", "color": "red", "source": 77, "target": 89, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "y", "source": 77, "target": 99, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "x", "source": 77, "target": 105, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "multiply", "source": 77, "target": 152, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 89, "target": 94, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 89, "target": 105, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 89, "target": 119, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 89, "target": 125, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 94, "target": 99, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 94, "target": 99, "key": 1}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 94, "target": 113, "key": 0}, {"controlflow_type": "pos_next", "edge_type": "CFG_edge", "label": "pos_next", "color": "red", "source": 99, "target": 105, "key": 0}, {"controlflow_type": "neg_next", "edge_type": "CFG_edge", "label": "neg_next", "color": "red", "source": 99, "target": 119, "key": 0}, {"controlflow_type": "loop_update", "edge_type": "CFG_edge", "label": "loop_update", "color": "red", "source": 99, "target": 99, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 105, "target": 113, "key": 0}, {"controlflow_type": "function_call|109", "edge_type": "CFG_edge", "label": "function_call|109", "color": "red", "source": 105, "target": 50, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 105, "target": 105, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 105, "target": 119, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 105, "target": 125, "key": 0}, {"controlflow_type": "loop_control", "edge_type": "CFG_edge", "label": "loop_control", "color": "red", "source": 113, "target": 99, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 113, "target": 99, "key": 1}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 113, "target": 113, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 119, "target": 125, "key": 0}, {"controlflow_type": "function_return", "edge_type": "CFG_edge", "label": "function_return", "color": "red", "source": 125, "target": 152, "key": 0}, {"dataflow_type": "parameter", "edge_type": "DFG_edge", "source": 125, "target": 152, "key": 1}, {"controlflow_type": "first_next_line", "edge_type": "CFG_edge", "label": "first_next_line", "color": "red", "source": 127, "target": 136, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "factorial", "source": 127, "target": 24, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "n", "source": 127, "target": 146, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 136, "target": 141, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 136, "target": 152, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 136, "target": 166, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 136, "target": 172, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 141, "target": 146, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 141, "target": 146, "key": 1}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 141, "target": 152, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 141, "target": 160, "key": 0}, {"controlflow_type": "pos_next", "edge_type": "CFG_edge", "label": "pos_next", "color": "red", "source": 146, "target": 152, "key": 0}, {"controlflow_type": "neg_next", "edge_type": "CFG_edge", "label": "neg_next", "color": "red", "source": 146, "target": 166, "key": 0}, {"controlflow_type": "loop_update", "edge_type": "CFG_edge", "label": "loop_update", "color": "red", "source": 146, "target": 146, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 152, "target": 160, "key": 0}, {"controlflow_type": "function_call|156", "edge_type": "CFG_edge", "label": "function_call|156", "color": "red", "source": 152, "target": 77, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 152, "target": 152, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 152, "target": 166, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 152, "target": 172, "key": 0}, {"controlflow_type": "loop_control", "edge_type": "CFG_edge", "label": "loop_control", "color": "red", "source": 160, "target": 146, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 160, "target": 146, "key": 1}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 160, "target": 152, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 160, "target": 160, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 166, "target": 172, "key": 0}, {"controlflow_type": "function_return", "edge_type": "CFG_edge", "label": "function_return", "color": "red", "source": 172, "target": 24, "key": 0}, {"controlflow_type": "first_next_line", "edge_type": "CFG_edge", "label": "first_next_line", "color": "red", "source": 174, "target": 182, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "get_last_result", "source": 174, "target": 32, "key": 0}, {"controlflow_type": "next", "edge_type": "CFG_edge", "label": "next", "color": "red", "source": 1, "target": 16, "key": 0}]}

==> assets/output/math_analysis.json <==
{"directed": true, "multigraph": true, "graph": {}, "nodes": [{"label": "8_ static struct MathContext ctx = { 0 };", "type_label": "declaration", "id": 8}, {"label": "12_  int main(void)", "type_label": "function_definition", "id": 16}, {"label": "13_ int f = factorial(5);", "type_label": "declaration", "id": 24}, {"label": "14_ int last = get_last_result();", "type_label": "declaration", "id": 32}, {"label": "15_ printf(\"fact=%d last=%d\\n\", f, last);", "type_label": "expression_statement", "id": 39}, {"label": "16_ return 0;", "type_label": "return", "id": 48}, {"label": "20_  int add(int x, int y)", "type_label": "function_definition", "id": 50}, {"label": "21_ int r = x + y;", "type_label": "declaration", "id": 62}, {"label": "22_ ctx.last_result = r;", "type_label": "expression_statement", "id": 69}, {"label": "23_ return r;", "type_label": "return", "id": 75}, {"label": "27_  int multiply(int x, int y)", "type_label": "function_definition", "id": 77}, {"label": "28_ int r = 0;", "type_label": "declaration", "id": 89}, {"label": "29_ int i = 0;", "type_label": "declaration", "id": 94}, {"label": "30_ while(i < y)", "type_label": "while", "id": 99}, {"label": "31_ r = add(r, x);", "type_label": "expression_statement", "id": 105}, {"label": "32_ i = i + 1;", "type_label": "expression_statement", "id": 113}, {"label": "34_ ctx.last_result = r;", "type_label": "expression_statement", "id": 119}, {"label": "35_ return r;", "type_label": "return", "id": 125}, {"label": "39_  int factorial(int n)", "type_label": "function_definition", "id": 127}, {"label": "40_ int r = 1;", "type_label": "declaration", "id": 136}, {"label": "41_ int i = 1;", "type_label": "declaration", "id": 141}, {"label": "42_ while(i <= n)", "type_label": "while", "id": 146}, {"label": "43_ r = multiply(r, i);", "type_label": "expression_statement", "id": 152}, {"label": "44_ i = i + 1;", "type_label": "expression_statement", "id": 160}, {"label": "46_ ctx.last_result = r;", "type_label": "expression_statement", "id": 166}, {"label": "47_ return r;", "type_label": "return", "id": 172}, {"label": "51_  int get_last_result(void)", "type_label": "function_definition", "id": 174}, {"label": "52_ return ctx.last_result;", "type_label": "return", "id": 182}, {"label": "1_ start_node", "type_label": "start", "id": 1}], "links": [{"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 8, "target": 16, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "ctx", "source": 8, "target": 69, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "ctx", "source": 8, "target": 119, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "ctx", "source": 8, "target": 166, "key": 0}, {"controlflow_type": "first_next_line", "edge_type": "CFG_edge", "label": "first_next_line", "color": "red", "source": 16, "target": 24, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 24, "target": 32, "key": 0}, {"controlflow_type": "function_call|29", "edge_type": "CFG_edge", "label": "function_call|29", "color": "red", "source": 24, "target": 127, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "f", "source": 24, "target": 39, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 32, "target": 39, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "last", "source": 32, "target": 39, "key": 1}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 39, "target": 48, "key": 0}, {"controlflow_type": "first_next_line", "edge_type": "CFG_edge", "label": "first_next_line", "color": "red", "source": 50, "target": 62, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "x", "source": 50, "target": 62, "key": 1}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "y", "source": 50, "target": 62, "key": 2}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "add", "source": 50, "target": 105, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 62, "target": 69, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 62, "target": 69, "key": 1}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 62, "target": 75, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 69, "target": 75, "key": 0}, {"controlflow_type": "function_return", "edge_type": "CFG_edge", "label": "function_return", "color": "red", "source": 75, "target": 105, "key": 0}, {"dataflow_type": "parameter", "edge_type": "DFG_edge", "source": 75, "target": 105, "key": 1}, {"controlflow_type": "first_next_line", "edge_type": "CFG_edge", "label": "first_next_line", "color": "red", "source": 77, "target": 89, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "y", "source": 77, "target": 99, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "x", "source": 77, "target": 105, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "multiply", "source": 77, "target": 152, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 89, "target": 94, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 89, "target": 105, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 89, "target": 119, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 89, "target": 125, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 94, "target": 99, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 94, "target": 99, "key": 1}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 94, "target": 113, "key": 0}, {"controlflow_type": "pos_next", "edge_type": "CFG_edge", "label": "pos_next", "color": "red", "source": 99, "target": 105, "key": 0}, {"controlflow_type": "neg_next", "edge_type": "CFG_edge", "label": "neg_next", "color": "red", "source": 99, "target": 119, "key": 0}, {"controlflow_type": "loop_update", "edge_type": "CFG_edge", "label": "loop_update", "color": "red", "source": 99, "target": 99, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 105, "target": 113, "key": 0}, {"controlflow_type": "function_call|109", "edge_type": "CFG_edge", "label": "function_call|109", "color": "red", "source": 105, "target": 50, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 105, "target": 105, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 105, "target": 119, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 105, "target": 125, "key": 0}, {"controlflow_type": "loop_control", "edge_type": "CFG_edge", "label": "loop_control", "color": "red", "source": 113, "target": 99, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 113, "target": 99, "key": 1}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 113, "target": 113, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 119, "target": 125, "key": 0}, {"controlflow_type": "function_return", "edge_type": "CFG_edge", "label": "function_return", "color": "red", "source": 125, "target": 152, "key": 0}, {"dataflow_type": "parameter", "edge_type": "DFG_edge", "source": 125, "target": 152, "key": 1}, {"controlflow_type": "first_next_line", "edge_type": "CFG_edge", "label": "first_next_line", "color": "red", "source": 127, "target": 136, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "factorial", "source": 127, "target": 24, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "n", "source": 127, "target": 146, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 136, "target": 141, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 136, "target": 152, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 136, "target": 166, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 136, "target": 172, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 141, "target": 146, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 141, "target": 146, "key": 1}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 141, "target": 152, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 141, "target": 160, "key": 0}, {"controlflow_type": "pos_next", "edge_type": "CFG_edge", "label": "pos_next", "color": "red", "source": 146, "target": 152, "key": 0}, {"controlflow_type": "neg_next", "edge_type": "CFG_edge", "label": "neg_next", "color": "red", "source": 146, "target": 166, "key": 0}, {"controlflow_type": "loop_update", "edge_type": "CFG_edge", "label": "loop_update", "color": "red", "source": 146, "target": 146, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 152, "target": 160, "key": 0}, {"controlflow_type": "function_call|156", "edge_type": "CFG_edge", "label": "function_call|156", "color": "red", "source": 152, "target": 77, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 152, "target": 152, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 152, "target": 166, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 152, "target": 172, "key": 0}, {"controlflow_type": "loop_control", "edge_type": "CFG_edge", "label": "loop_control", "color": "red", "source": 160, "target": 146, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 160, "target": 146, "key": 1}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 160, "target": 152, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 160, "target": 160, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 166, "target": 172, "key": 0}, {"controlflow_type": "function_return", "edge_type": "CFG_edge", "label": "function_return", "color": "red", "source": 172, "target": 24, "key": 0}, {"controlflow_type": "first_next_line", "edge_type": "CFG_edge", "label": "first_next_line", "color": "red", "source": 174, "target": 182, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "get_last_result", "source": 174, "target": 32, "key": 0}, {"controlflow_type": "next", "edge_type": "CFG_edge", "label": "next", "color": "red", "source": 1, "target": 16, "key": 0}]}

==> assets/output_with_header/math_analysis.json <==
{"directed": true, "multigraph": true, "graph": {}, "nodes": [{"label": "11_ struct MathContext {\n    int last_result;\n}\n\n \nstatic struct", "type_label": "declaration", "id": 10}, {"label": "16_ MathContext ctx = { 0 };", "type_label": "declaration", "id": 19}, {"label": "26_  int main(void)", "type_label": "function_definition", "id": 62}, {"label": "27_ int f = factorial(5);", "type_label": "declaration", "id": 70}, {"label": "28_ int last = get_last_result();", "type_label": "declaration", "id": 78}, {"label": "29_ printf(\"fact=%d last=%d\\n\", f, last);", "type_label": "expression_statement", "id": 85}, {"label": "30_ return 0;", "type_label": "return", "id": 94}, {"label": "34_  int add(int x, int y)", "type_label": "function_definition", "id": 96}, {"label": "35_ int r = x + y;", "type_label": "declaration", "id": 108}, {"label": "36_ ctx.last_result = r;", "type_label": "expression_statement", "id": 115}, {"label": "37_ return r;", "type_label": "return", "id": 121}, {"label": "41_  int multiply(int x, int y)", "type_label": "function_definition", "id": 123}, {"label": "42_ int r = 0;", "type_label": "declaration", "id": 135}, {"label": "43_ int i = 0;", "type_label": "declaration", "id": 140}, {"label": "44_ while(i < y)", "type_label": "while", "id": 145}, {"label": "45_ r = add(r, x);", "type_label": "expression_statement", "id": 151}, {"label": "46_ i = i + 1;", "type_label": "expression_statement", "id": 159}, {"label": "48_ ctx.last_result = r;", "type_label": "expression_statement", "id": 165}, {"label": "49_ return r;", "type_label": "return", "id": 171}, {"label": "53_  int factorial(int n)", "type_label": "function_definition", "id": 173}, {"label": "54_ int r = 1;", "type_label": "declaration", "id": 182}, {"label": "55_ int i = 1;", "type_label": "declaration", "id": 187}, {"label": "56_ while(i <= n)", "type_label": "while", "id": 192}, {"label": "57_ r = multiply(r, i);", "type_label": "expression_statement", "id": 198}, {"label": "58_ i = i + 1;", "type_label": "expression_statement", "id": 206}, {"label": "60_ ctx.last_result = r;", "type_label": "expression_statement", "id": 212}, {"label": "61_ return r;", "type_label": "return", "id": 218}, {"label": "65_  int get_last_result(void)", "type_label": "function_definition", "id": 220}, {"label": "66_ return ctx.last_result;", "type_label": "return", "id": 228}, {"label": "1_ start_node", "type_label": "start", "id": 1}], "links": [{"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 10, "target": 19, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 19, "target": 62, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "ctx", "source": 19, "target": 115, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "ctx", "source": 19, "target": 165, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "ctx", "source": 19, "target": 212, "key": 0}, {"controlflow_type": "first_next_line", "edge_type": "CFG_edge", "label": "first_next_line", "color": "red", "source": 62, "target": 70, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 70, "target": 78, "key": 0}, {"controlflow_type": "function_call|75", "edge_type": "CFG_edge", "label": "function_call|75", "color": "red", "source": 70, "target": 173, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "f", "source": 70, "target": 85, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 78, "target": 85, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "last", "source": 78, "target": 85, "key": 1}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 85, "target": 94, "key": 0}, {"controlflow_type": "first_next_line", "edge_type": "CFG_edge", "label": "first_next_line", "color": "red", "source": 96, "target": 108, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "x", "source": 96, "target": 108, "key": 1}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "y", "source": 96, "target": 108, "key": 2}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "add", "source": 96, "target": 151, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 108, "target": 115, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 108, "target": 115, "key": 1}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 108, "target": 121, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 115, "target": 121, "key": 0}, {"controlflow_type": "function_return", "edge_type": "CFG_edge", "label": "function_return", "color": "red", "source": 121, "target": 151, "key": 0}, {"dataflow_type": "parameter", "edge_type": "DFG_edge", "source": 121, "target": 151, "key": 1}, {"controlflow_type": "first_next_line", "edge_type": "CFG_edge", "label": "first_next_line", "color": "red", "source": 123, "target": 135, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "y", "source": 123, "target": 145, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "x", "source": 123, "target": 151, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "multiply", "source": 123, "target": 198, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 135, "target": 140, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 135, "target": 151, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 135, "target": 165, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 135, "target": 171, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 140, "target": 145, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 140, "target": 145, "key": 1}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 140, "target": 159, "key": 0}, {"controlflow_type": "pos_next", "edge_type": "CFG_edge", "label": "pos_next", "color": "red", "source": 145, "target": 151, "key": 0}, {"controlflow_type": "neg_next", "edge_type": "CFG_edge", "label": "neg_next", "color": "red", "source": 145, "target": 165, "key": 0}, {"controlflow_type": "loop_update", "edge_type": "CFG_edge", "label": "loop_update", "color": "red", "source": 145, "target": 145, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 151, "target": 159, "key": 0}, {"controlflow_type": "function_call|155", "edge_type": "CFG_edge", "label": "function_call|155", "color": "red", "source": 151, "target": 96, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 151, "target": 151, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 151, "target": 165, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 151, "target": 171, "key": 0}, {"controlflow_type": "loop_control", "edge_type": "CFG_edge", "label": "loop_control", "color": "red", "source": 159, "target": 145, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 159, "target": 145, "key": 1}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 159, "target": 159, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 165, "target": 171, "key": 0}, {"controlflow_type": "function_return", "edge_type": "CFG_edge", "label": "function_return", "color": "red", "source": 171, "target": 198, "key": 0}, {"dataflow_type": "parameter", "edge_type": "DFG_edge", "source": 171, "target": 198, "key": 1}, {"controlflow_type": "first_next_line", "edge_type": "CFG_edge", "label": "first_next_line", "color": "red", "source": 173, "target": 182, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "factorial", "source": 173, "target": 70, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "n", "source": 173, "target": 192, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 182, "target": 187, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 182, "target": 198, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 182, "target": 212, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 182, "target": 218, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 187, "target": 192, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 187, "target": 192, "key": 1}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 187, "target": 198, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 187, "target": 206, "key": 0}, {"controlflow_type": "pos_next", "edge_type": "CFG_edge", "label": "pos_next", "color": "red", "source": 192, "target": 198, "key": 0}, {"controlflow_type": "neg_next", "edge_type": "CFG_edge", "label": "neg_next", "color": "red", "source": 192, "target": 212, "key": 0}, {"controlflow_type": "loop_update", "edge_type": "CFG_edge", "label": "loop_update", "color": "red", "source": 192, "target": 192, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 198, "target": 206, "key": 0}, {"controlflow_type": "function_call|202", "edge_type": "CFG_edge", "label": "function_call|202", "color": "red", "source": 198, "target": 123, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 198, "target": 198, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 198, "target": 212, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "r", "source": 198, "target": 218, "key": 0}, {"controlflow_type": "loop_control", "edge_type": "CFG_edge", "label": "loop_control", "color": "red", "source": 206, "target": 192, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 206, "target": 192, "key": 1}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 206, "target": 198, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "i", "source": 206, "target": 206, "key": 0}, {"controlflow_type": "next_line", "edge_type": "CFG_edge", "label": "next_line", "color": "red", "source": 212, "target": 218, "key": 0}, {"controlflow_type": "function_return", "edge_type": "CFG_edge", "label": "function_return", "color": "red", "source": 218, "target": 70, "key": 0}, {"controlflow_type": "first_next_line", "edge_type": "CFG_edge", "label": "first_next_line", "color": "red", "source": 220, "target": 228, "key": 0}, {"dataflow_type": "comesFrom", "edge_type": "DFG_edge", "color": "#00A3FF", "used_def": "get_last_result", "source": 220, "target": 78, "key": 0}, {"controlflow_type": "next", "edge_type": "CFG_edge", "label": "next", "color": "red", "source": 1, "target": 62, "key": 0}]}
